Optimal Transmit Signal Design for Multi-Target MIMO Sensing Exploiting Prior Information

In this paper, we study the transmit signal optimization in a multiple-input multiple-output (MIMO) radar system for sensing the angle information of multiple targets via their reflected echo signals. We consider a challenging and practical scenario where the angles to be sensed are unknown and random, while their probability information is known a priori for exploitation. First, we establish an analytical framework to quantify the multi-target sensing performance exploiting prior distribution information, by deriving the posterior Cram\'{e}r-Rao bound (PCRB) as a lower bound of the mean-squared error (MSE) matrix in sensing multiple unknown and random angles. Then, we formulate and study the transmit sample covariance matrix optimization problem to minimize the PCRB for the sum MSE in estimating all angles. Moreover, we propose a sum-of-ratios iterative algorithm which can obtain the optimal solution to the PCRB-minimization problem with low complexity. Numerical results validate our results and the superiority of our proposed design over benchmark schemes.

==> ref.txt <==
@inproceedings{fishler2004mimo,
  title={{MIMO} radar: An idea whose time has come},
  author={Fishler, Eran and Haimovich, Alex and Blum, Rick and Chizhik, Dmitry and Cimini, Len and Valenzuela, Reinaldo},
  booktitle={Proc. IEEE Radar Conf.},
  year={Apr. 2004},
  pages={71--78}
}

@book{van2004detection,
  title={{Detection, Estimation, and Modulation Theory, Part I}},
  author={Van Trees, Harry L},
  year={1968},
  publisher={Wiley, New York}
}

@inproceedings{forsythe2005waveform,
  title={Waveform correlation and optimization issues for {MIMO} radar},
  author={Forsythe, KW and Bliss, DW},
  booktitle={Proc. 39th Asilomar Conf. Signals, Syst. Comput.},
  year={Nov. 2005},
  pages={1306--1310}
}

@article{bekkerman2006target,
  title={Target detection and localization using {MIMO} radars and sonars},
  author={Bekkerman, Ilya and Tabrikian, Joseph},
  journal={IEEE Trans. Signal Process.},
  volume={54},
  number={10},
  pages={3873--3883},
  year={Oct. 2006},
  publisher={IEEE}
}

@article{li2007range,
  title={Range compression and waveform optimization for {MIMO} radar: A {C}ram{\'e}r--{R}ao bound based study},
  author={Li, Jian and Xu, Luzhou and Stoica, Petre and Forsythe, Keith W and Bliss, Daniel W},
  journal={IEEE Trans. Signal Process.},
  volume={56},
  number={1},
  pages={218--232},
  year={Jan. 2008},
  publisher={IEEE}
}

@article{liu2021cramer,
  title={Cram{\'e}r-{R}ao bound optimization for joint radar-communication beamforming},
  author={Liu, Fan and Liu, Yafeng and Li, Ang and Masouros, Christos and Eldar, Yonina C},
  journal={IEEE Trans. Signal Process.},
  volume={70},
  pages={240--253},
  year={Dec. 2021},
  publisher={IEEE}
}

@article{hua2023mimo,
  title={{MIMO} integrated sensing and communication: {CRB}-rate tradeoff},
  author={Hua, Haocheng and Han, Tony Xiao and Xu, Jie},
  journal={IEEE Trans. Wireless Commun.},
  year={Apr. 2024},
  volume={23},
  number={4},
  pages={2839-2854},
  publisher={IEEE}
}

@article{huleihel2013optimal,
  title={Optimal adaptive waveform design for cognitive {MIMO} radar},
  author={Huleihel, Wasim and Tabrikian, Joseph and Shavit, Reuven},
  journal={IEEE Trans. Signal Process.},
  volume={61},
  number={20},
  pages={5075--5089},
  year={Oct. 2013},
  publisher={IEEE}
}

@inproceedings{attiah2023active,
  title={Active beamforming for integrated sensing and communication},
  author={Attiah, Kareem M and Yu, Wei},
  booktitle={Proc. IEEE Int. Conf. Commun. (ICC) Wkshps},
  year={May 2023},
  pages={1469--1474}
}

@Misc{su2024secure,
  title={Secure {ISAC} {MIMO} Systems: Exploiting Interference With {B}ayesian {C}ram{\'e}r-{R}ao Bound Optimization},
  author={Su, Nanchi and Liu, Fan and Masouros, Christos and Alexandropoulos, George C and Xiong, Yifeng and Zhang, Qinyu},
year={[Online]. Available: https://arxiv.org/abs/2401.16778}
}

@inproceedings{xu2023mimo,
  title={{MIMO} Radar Transmit Signal Optimization for Target Localization Exploiting Prior Information},
  author={Xu, Chan and Zhang, Shuowen},
  booktitle={Proc. IEEE Int. Symp. Inf. Theory (ISIT)},
  year={Jun. 2023},
  pages={310--315}
}

@article{xu2023mimo1,
	title={{MIMO} integrated sensing and communication exploiting prior information},
	author={{C. Xu} and S. Zhang},
	journal={IEEE J. Sel. Areas Commun.},
	volume={42},
	number={9},
	pages={2306-2321},
	year={Sep. 2024}
}

@inproceedings{xu2024integrated,
  title={Integrated Sensing and Communication Exploiting Prior Information: How Many Sensing Beams are Needed?},
  author={Xu, Chan and Zhang, Shuowen},
  booktitle={Proc. IEEE Int. Symp. Inf. Theory (ISIT)},
  year={Jul. 2024},
  pages={2802--2807}
}

@inproceedings{hou2023secure,
  title={Secure integrated sensing and communication exploiting target location distribution},
  author={Hou, Kaiyue and Zhang, Shuowen},
  booktitle={Proc. IEEE Global Commun. Conf. (Globecom)},
  year={Dec. 2023},
  pages={4933-4938}
}

@article{hou2023optimal,
      title={Optimal Beamforming for Secure Integrated Sensing and Communication Exploiting Target Location Distribution}, 
      author={{K. Hou and S. Zhang}},
      journal={IEEE J. Sel. Areas Commun.},
      year={2024, Early Access}
}

@inproceedings{du2024uav,
  title={{UAV} Trajectory Optimization for Sensing Exploiting Target Location Distribution Map},
  author={X. Du and S. Zhang and L. Liu},
  booktitle={Proc. IEEE Veh. Technol. Conf. (VTC) Spring},
  year={Jun. 2024}
}

@article{shen2010fundamental,
  title={Fundamental limits of wideband localization—{Part I}: A general framework},
  author={Shen, Yuan and Win, Moe Z},
  journal={IEEE Trans. Inf. Theory},
  volume={56},
  number={10},
  pages={4956--4980},
  year={Oct. 2010}
}

@article{shen2010fundamental2,
  title={Fundamental limits of wideband localization—{Part II}: Cooperative networks},
  author={Shen, Yuan and Wymeersch, Henk and Win, Moe Z},
  journal={IEEE Trans. Inf. Theory},
  volume={56},
  number={10},
  pages={4981--5000},
  year={Oct. 2010}
}

@Misc{CVX,
note = {\url{http://cvxr.com/cvx}, Mar. 2014},
title = {{CVX}: Matlab software for disciplined convex programming, version 2.1},
author = {M. Grant and S. Boyd}
}

@inproceedings{carlone2015lagrangian,
  title={Lagrangian duality in {3D SLAM}: Verification techniques and optimal solutions},
  author={Carlone, Luca and Rosen, David M and Calafiore, Giuseppe and Leonard, John J and Dellaert, Frank},
  booktitle={Proc. IEEE/RSJ Int. Conf. Intell. Robots Syst. (IROS)},
  year={Sep. 2015},
  pages={125--132}
}

@Misc{jong2012efficient,
      title={An efficient global optimization algorithm for nonlinear sum-of-ratios problem}, 
      author={Y. Jong},
      year={May 2012. [Online]. Available: http://www.optimization-online.org/DBFILE/2012/08/3586.pdf}
}

@article{yu2015joint,
  title={Joint downlink and uplink resource allocation for energy-efficient carrier aggregation},
  author={Yu, Guanding and Chen, Qimei and Yin, Rui and Zhang, Huazi and Li, Geoffrey Ye},
  journal={IEEE Trans. Wireless Commun.},
  volume={14},
  number={6},
  pages={3207--3218},
  year={Jun. 2015},
  publisher={IEEE}
}

@article{sidiropoulos2006transmit,
  title={Transmit beamforming for physical-layer multicasting},
  author={Sidiropoulos, Nikos D and Davidson, Timothy N and Luo, Zhi-Quan},
  journal={IEEE Trans. Signal Process.},
  volume={54},
  number={6},
  pages={2239--2251},
  year={Jun. 2006},
  publisher={IEEE}
}

@book{boyd2004convex,
  title={Convex optimization},
  author={Boyd, Stephen and Vandenberghe, Lieven},
  year={2004},
  publisher={Cambridge, U.K.: Cambridge Univ. Press}
}

@inproceedings{pan1999complexity,
  title={The complexity of the matrix eigenproblem},
  author={Pan, Victor Y and Chen, Zhao Q},
  booktitle={Proc. 31st Annu. ACM Symp. Theory of Computing (STOC)},
  pages={507--516},
  year={May 1999}
}

@article{zhou2023resource,
  title={Resource allocation of federated learning for the metaverse with mobile augmented reality},
  author={Zhou, Xinyu and Liu, Chang and Zhao, Jun},
  journal={IEEE Trans. Wireless Commun.},
  year={2023, Early Access},
  publisher={IEEE}
}

